SoK: Understanding the Attack Surface in Device Driver Isolation Frameworks

Device driver isolation is a promising approach for protecting the kernel from faulty or malicious drivers, but the actual security provided by such frameworks is often not well understood. Recent research has identified Compartment Interface Vulnerabilities (CIVs) in userspace compartmentalized applications, yet their impact on driver isolation frameworks remains poorly understood. This paper provides a comprehensive survey of the design and security guarantees of existing driver isolation frameworks and systemizes existing CIV classifications, evaluating them under driver isolation. The analysis shows that different classes of CIVs are prevalent across the studied drivers under a baseline threat model, with large drivers having more than 100 instances of different CIVs and an average of 33 instances across the studied drivers. Enforcing extra security properties, such as CFI, can reduce the number of CIVs to around 28 instances on average. This study provides insights for understanding existing driver isolation security and the prevalence of CIVs in the driver isolation context, and extracts useful insights that can provide security guidance for future driver isolation systems.

==> NDSSReviews.txt <==
NDSS 2025 Fall Paper #2089 Reviews and Comments
===========================================================================
Paper #2089 SoK: Beyond Driver Isolation - Triaging Threats against Driver
Isolation


Review #2089A
===========================================================================

Writing quality
---------------
5. Outstanding

Novelty
-------
3. New contribution

Paper summary
-------------
This paper presents a comprehensive review of device driver isolation frameworks, and the possible attacks or vulnerabilities that can occur when compartmentalized drivers interact with the kernel.  The authors list existing and develop new compartment interface violation (CIV) classes, and describe each with examples.  The authors then propose a set of static analyses to identify each CIV class, and use those analyses to formulate a baseline of potential CIVs using a basic threat model that is commonly used in literature.  Finally, the authors describe how enforcing extra security properties changes the CIV counts for the evaluation driver set, and provide some discussion of takeaways and recommendations from their evaluation.

Strengths
---------
* Excellent review of current driver isolation techniques
* Excellent overview of possible attacks
* Evaluation is reasonable and well motivated

Weaknesses
----------
* Confusing example for unbalanced allocation and deallocation
* No discussion as to how drivers are determined vs. other kernel modules

Ethical Concerns
----------------
3. I don't see any ethical implications for this paper.

Detailed comments for authors
-----------------------------
Thank you for submitting this paper to NDSS 2025.  I found this paper to be extremely well written, and exhaustive in its description of driver isolation mechanisms and CIVs.  The evaluation is also a reasonable approach to evaluation isolation techniques, and the results were very interesting.  This paper is a great example of how an SoK paper should be tackled!

Overall, I have few complaints, and they can handled easily.  First, the paper claims to not target general kernel module isolation, and focus only on drivers.  How are you making the distinction between a kernel module, which I assume could include filesystem and protocol implementations, and a driver?  Why make that distinction at all?

Finally, in your example of unbalanced memory allocation (Listing 3), it appears that there _is_ a balanced allocation and deallocation along the error path.  If you commented out line 15, then you would have an unbalanced memory allocation.  Am I missing something?

# Nitpicks

* `to quantify its impact at accurately in this study` should read `to quantify its impact accurately in this study`

Concrete steps for improvement
------------------------------
* Explain why you make a distinction between kernel modules and drivers
* Fix Listing 3 to show an unbalanced memory allocation error

Overall recommendation
----------------------
5. Strong accept



Review #2089B
===========================================================================

Writing quality
---------------
4. Well-written

Novelty
-------
3. New contribution

Paper summary
-------------
The authors systematize knowledge about device driver isolation frameworks and compartment interface vulnerabilities (CIVs). The authors also study the impact of CFI and memory safety on CIVs. The surveyed isolation mechanisms include kernel/usermode separation, SFI, virtualization extensions (extended page tables), memory tagging (MTE/MPK), safe languages, and various hybrids.

The authors develop a field-, path-, and context-insensitive taint analysis to detect potential CIVs. This provides a conservative over-estimate of potential vulnerabilities. Paths are pruned using heuristics intended to detect sanity checks on untrusted data. Parts of the analysis intended to detect potential lock corruption build on the KSplit work. The analysis is used to survey a wide range of potential CIVs across various driver classes. According to the authors, the analysis archives 90% precision although it isn't entirely clear to me how they arrive that that result.

Based on the analysis results, the authors conclude that driver isolation frameworks reduce logic errors, memory safety violations, temporal violations and allocation errors. CFI and memory safety are identified as further opportunities for attack surface reduction.

Strengths
---------
- Detailed quantitative and qualitative study of important area in systems security
- Analysis of potential vulnerabilities shows that isolation substantially reduces attack surface

Weaknesses
----------
- some of the weaknesses enumerated are well known and not specific to drivers (e.g. memory corruption, type confusion, arithmetic errors).
- the experimental section does not sufficiently distinguish potential and actual vulnerabilities. the analysis framework, while sophisticated, produces false positives yet the authors speaks of vulnerabilities rather than potential vulnerabilities.

Ethical Concerns
----------------
3. I don't see any ethical implications for this paper.

Detailed comments for authors
-----------------------------
I enjoyed reading your paper which helpfully maps out the various driver isolation techniques.

> Aligning with the scope of this paper, we focus solely on the work specific to driver isolation.

This is a bit circular, we focus on monolithic kernels because that's how we set our scope. It isn't clear why microkernels weren't considered, maybe it was too much work, maybe they are less interesting due to their inherent isolation, they are also less predominant in practice. Could you mention your reasoning instead of a reference back to your chosen scope?

> front-end driver in a guest VM (DomU) and forwards all requests to a back-end driver running in a privileged driver domain VM

Not sure the paper clarifies the front-end/back-end separation for drivers.

> Unlike Microdrivers, Twindrivers doesn’t trust the instance running in the hypervisor. Consequently, all accesses from the hypervisor instance are restricted to a single object in the dom0 instance’s address space. This design is implemented through a mechanism called software virtual memory (SVM), which ensures the hypervisor driver instance doesn’t access critical hypervisor data.

Would it make sense to illustrate the differences? It is not immediately clear to me how SVM works.

> LVDs further optimize cross-VM communication by allowing direct communication between VMs using Intel VMFUNC instructions, avoiding the overhead of trapping to the hypervisor on every interaction.

This is interesting; consider unpacking.

> Memory tagging augments code and data with tags, which function as security metadata on memory.

My understanding is that pointers and memory pages are tagged and the MMU raises an exception on tag mismatch for MTE. In other words, consider if you can be more specific.

> Such unchecked memory operations can also enable more advanced attacks, such as DUI [27]

More context here would be good, what is DUI?

> Decision making 
... in Table III: I think these are also known as "logic errors".


> Our taint analysis demonstrates a high level of accuracy, achieving 90% precision across the evaluated cases based on our manual validation.

I think more detail on how you validated vulnerabilities would be valuable. How many cases did you validate and how did you distinguish false positives from true positives?

Concrete steps for improvement
------------------------------
See above.

Overall recommendation
----------------------
3. Weak accept



Review #2089C
===========================================================================

Writing quality
---------------
2. Needs improvement

Novelty
-------
1. Published before or openly commercialized

Paper summary
-------------
This systemization of knowledge paper compares device driver isolation mechanisms in the kernel. The paper also presents a classification Compartment Interface
Vulnerabilities (CIVs), which are potential vulnerabilities that can persist despite isolation because it relates to the boundary along which the kernel and the drivers interact. The paper presents an overview of possible CIV types and estimates how many of each type could potentially be present in a number of real drivers, using a mix of simple taint tracking and manual analysis.

Strengths
---------
* the authors made considerable manual effort to manually verify most identified potential CIVs
* the paper classifies CIVs (though mostly taken from prior work, and some others have issues)

Weaknesses
----------
* the paper does not follow the formatting requirements and should have been desk rejected
* with only 5 papers covered that are less than 10 years old, it's not clear that there is currently a need for this SoK
* it is unclear that the numbers for potential CIVs has a lot of practical meaning
* it is unclear how the manual analysis was conducted
* the paper barely considers performance
* the related work section is missing
* it is not clear how the drivers were selected for the experiment
* the conclusions are fairly obvious
* the paper contains many language errors and should be carefully proofread

Ethical Concerns
----------------
3. I don't see any ethical implications for this paper.

Detailed comments for authors
-----------------------------
The paper does not follow the submission requirements. Papers are required to use the NDSS template, but the authors removed the margins below section headers to save space. The paper should have been desk rejected.

While I appreciate the considerable effort the authors must have put into their manual analysis of possible CIVs, unfortunately the level of contributions in this paper doesn't reach the level that is expected for a conference such as NDSS. I would recommend the authors to address the issues with the paper, and then resubmit it to a lower-tier conference that accepts SoK papers. EuroS&P would be a good example.

A systemization of knowledge paper can be a great way to get an overview for fast-moving research areas, but in this case only 5 of the papers covered are from the last 10 years. There is no need for a SoK when the recent work can easily be covered in the related work section of a research paper. Moreover, the classification presented in the paper has mostly already been covered in prior work.

It is not clear that the numbers for potential CIVs have a lot of practical meaning. If I understand the paper correctly, they represent essentially any case where a particular type of information can be passed between the driver and the kernel. However, the relevance of that greatly depends on how that information is used, and what checks are performed on them beforehand. The numbers presented are likely a great overapproximation of the real attack surface. It is also not clear that the numbers can be meaningfully compared between the CIV types, as they do not measure the same types of construct, and moreover one case may be much more severe than another. However, the results are presented as if each case is a risk, without the reasoning to back that up.

It is unclear that the "Corrupted union type selectors" type matters in reality, as the driver controls all the fields anyways. It seems that checks would use the same selector as uses, in which case it would not leave an extra attack surface compared to independent structs.

The "SAC" type and "lock and never unlock" type only seem to affect availability, which is perhaps less of interest for a security conference.

I greatly appreciate that the authors conducted a manual analysis, which must have been a lot of effort but it is important due to the risk of overtainting. Unfortunately, it is not clear from the paper exactly what criteria were tested for in the manual analysis. Just the fact that a field is written? Also whether it is used? To what extent constraints are applied? It matters a great deal. The fact that the number of false positives identified is surprisingly low given the techniques used suggests that the bar was relatively low.

While performance is mentioned a number of times, there is no quantitative comparison of performance impact of any kind in the paper, even though security and performance are a critical trade-off in this area.

The paper has no related work section. One should be included to explicitly compare against similar surveys.

Minor:

"systemize" is unusual and should be "systematize"

"it's" and "wouldn't" are contractions, which are not used in academic writing (replace with "it is" and "would not")

page 1: "what are the security benefits provided driver isolation?": "provided by"

page 2: "We survey existing driver isolation frameworks, systemize their threat models and their security properties": missing "and" after the comma

table II: "USENIX" is not a conference, should be "USENIX ATC" or "USENIX Security"

table II: column "Platform" is inconsistent, sometimes referring to OS and sometimes CPU architecture

page 3: "only only" -> "only"

page 3: "ground-truth" -> "ground truth" (only use a hyphen when used as an adjective)

page 5: "At a high-level" -> "At a high level" (only use a hyphen when used as an adjective)

page 5: "By default the backend driver runs in the Dom0 VM": missing comma after "default"

page 6: "At a high-level" -> "At a high level" (only use a hyphen when used as an adjective)

page 12: "Thus, while CFI may significant restrict control flows": "significantly"

Overall recommendation
----------------------
1. Reject



Review #2089D
===========================================================================

Writing quality
---------------
2. Needs improvement

Novelty
-------
2. Incremental improvement

Paper summary
-------------
Recent research has identified a range of attacks, termed Compartment Interface Vulnerabilities (CIVs), in userspace compartmentalized applications. This paper provides a comprehensive survey of existing driver isolation frameworks, illustrating the design and security guarantees. It also study CIV classifications and evaluate them under driver isolation. When considering the enforcement of extra security properties, such as CFI and memory safety, the number of CIVs can be reduced to around 28 instances on average. demonstrating the benefits of enforcing different security properties against CIVs. The paper aims to provide insights for guidance of future driver isolation systems.

Strengths
---------
- This paper aims to study the existing driver isolation frameworks. 

- The Compartment Interface Vulnerabilities (CIVs) have been analyzed. 

- The evaluation has been conducted.

Weaknesses
----------
- The motivation of having an SoK paper on driver isolation is not clear to me. 

- Missing related work on driver isolation using the hardware-assisted approach. 

- The insights provided by this paper are limited.

Ethical Concerns
----------------
3. I don't see any ethical implications for this paper.

Detailed comments for authors
-----------------------------
Thank you for submitting the SoK paper at NDSS 2025.  This paper aims to study the existing driver isolation frameworks. The Compartment Interface Vulnerabilities (CIVs) have been analyzed. The evaluation has been conducted. However, I have the following concerns/questions while I was reading the paper. 

- After reading the summary of existing driver isolation frameworks in the Table II, it seems that the number of driver isolation works is decreasing. In the recent years, we only see DAC and AsiaCCS paper in 2023. Both papers are implemented on Arm platforms. What does it mean? Does it mean that this problem has been solved? Or does it mean that this problem becomes less important? To me, I feel that the number of driver isolation works is not significant, compared to other SoK papers, which undermines me the need of having an SoK on driver isolation. 

> III.DRIVER ISOLATION FRAMEWORKS. 

Regarding to the isolation approaches, I feel that the paper misses the hardware-assisted isolation approach. Besides the discussed Intel MPK or Arm MTE, there are approaches such as using Arm TrustZone. 

LDR: Secure and Efficient Linux Driver Runtime for Embedded TEE Systems, at NDSS 2024, https://www.ndss-symposium.org/wp-content/uploads/2024-9-paper.pdf

- It is good to see that the paper has conducted an analysis on the CIVs. However, besides, CIVs, how about other attacks that aim to bypass the driver isolation? 

At the end, the paper provides the four lessons that learned for driver isolation frameworks. However, I feel that these insights can be further improved. For the first lesson, the paper states that we need to model the security and performance of the proposed framework, however, it does not give much directions on how to do the modeling. For the third lesson on enforcing CFI and memory safety mechanisms. I feel that this might be straight-forward without much new insights.

Overall recommendation
----------------------
2. Weak reject



Rebuttal Response by Author [Yongzhe Huang <yzh89@psu.edu>] (735 words)
---------------------------------------------------------------------------
We would like to thank the reviewers for their insightful, in-depth reviews and a number of useful ideas. We first answer several conceptual questions and then go into detailed answers for each reviewer's specific questions.

## Common questions
### Given the limited recent publications on driver isolation, what justifies an SoK focused solely on device drivers rather than broader kernel module isolation? (Reviewer A, B, C, D)

First, we would like to address that the primary goal of this SoK is to characterize CIVs for driver isolation interfaces. Second, while there has been a plethora of research on privilege separation, deivce drivers have been of historical concern and pose a great challenge for kernel module isolation. As discussed, they are still the main source of CVEs in the kernel, so we focus on them. Although a comprehensive study covering all kernel module isolation (or even general privilege separation) would be beneficial, such an approach would be extremely challenging given the vast number of possible isolation interfaces. As such, insights gained from studying interface vulnerabilities of driver isolation can serve as a valuable reference point.

-----------

### The definition of CIVs is not clear, and the practical meaning of measuring CIVs is lacking (Reviewer B, C)
------------
We'll clarify that CIVs are potential vulnerabilities exploitable when interfaces and shared data are abused to violate security properties, aligning with Lefeuvre et al.'s definition mentioned in the Introduction.

Regarding the practicality and usefulness of  CIV measurements, Section V-D describes our methodology for identifying CIVs. We first apply a pruning strategy that considers checks and information usage to identify potential CIVs. While this approach may overestimate the number of CIVs, we perform extensive manual analysis on the discovered cases. The verified cases are indeed exploitable under the capabilities assumed in our threat model, which aligns with assumptions made in previous works measuring CIVs, such as Conffuzz and CIVScope. We, therefore, believe that the discovered cases have practical importance.

## Specific questions
### How do we validate the vulnerabilities (Reviewer B)
We conducted two-pass validation for each case. First, a graduate student assessed if the case was a true positive under our threat model, potentially violating security properties like data confidentiality. He/she provided brief reasoning, such as how corrupted shared data could lead to attacks. In the second pass, another student peer-reviewed and confirmed valid cases. We will add this explanation to the paper.

### Missing work in hardware-assisted driver isolation  (Reviewer D)
------------
The main focus of this paper is assessing CIVs. While discussing isolation mechanisms is important for context, it is not the primary focus of our work. However, we acknowledge the need to provide a more comprehensive overview of the latest research in this area, including the specific work mentioned by the reviewer. We will update the related work section accordingly.

### How did we select the target drivers?  (Reviewer C)
------------
We mainly selected drivers by referencing previous studies on driver isolation, e.g, Ksplit. These drivers are selected from major subsystems and they represent rich interface boundaries, such as the exchange of function pointers in both directions (K->D, D->K), tagged unions, linked lists, etc.

### No related work on similar survey  (Reviewer C)
------------
Based on our literature review, we identified that the studies most relevant to our survey are those focusing on studying CIVs, which we have already cited.

### No quantitative comparison of performance impact  (Reviewer C)
------------
The focus of this paper is on studying the frequency of interface vulnerabilities, CIVs. How the vulnerabilities could be prevented, and hence the performance of such defenses, is of secondary concern for our paper. 

### No study of other attacks that bypass the driver isolation  (Reviewer D)

There are indeed other attack vectors that can bypass the isolation. One major type is to abuse the privilege of executing privileged instructions or interacting with hardware, as discussed in Section II-C. Because each type of driver may access a distinct set of these operations, we don't perform a systematic study on them. But we will include more discussion on this aspect.

### Lack of insights in the conclusions
One surprising point we observed was that the numbers of cases for CIVs were typically much less than the corresponding numbers in other studies. This was because we applied a set of pruning strategies and focused on shared data. We believe that those numbers are enough that there is hope for defenses to secure interfaces after isolation. We will make this point more clear in a revision.



Comment @A1 by Reviewer C
---------------------------------------------------------------------------
Thank you, authors, for the clarifications. Unfortunately, even after the rebuttal, it is still unclear what exactly you look for in a CIV in your manual analysis to consider whether or not it is exploitable. Can you clarify exactly which criteria you used in the manual reviews? This information is critical to determine the practical relevance of the data.


Comment @A2 by Author [Yongzhe Huang <yzh89@psu.edu>]
---------------------------------------------------------------------------
Thanks for the detailed comments. We would like to explain our CIV manual analysis in more details, as follows.

For shared data CIV, each instance found by our analysis is a taint path. Based on our pruning heuristics, these taint paths can only have two cases: (1). There is no form of check along the path and (2). There are some checks, but the tainted data used in the taint sink (sensitive operation) is not properly guarded by these checks.

In the first case, because there is no check along the path, we can conclude that the corrupted shared data will inevitably be used by the kernel. Therefore, we consider all these cases as exploitable under our threat model. In the second case, our manual analysis aims to determine whether the taint path, initially classified as exploitable, is actually guarded by checks, addressing the overapproximation in our static analysis. Specifically, our static analysis inspects if the data used at a sink is protected by checks, utilizing data flow and pointer analysis. Since our goal is to eliminate paths we can confidently conclude as safe (i.e., there are checks on the path), we apply must-alias analysis for pointer data. However, this step may introduce false positives by classifying some paths as exploitable when they, in fact, are checked. To address these false positives, we manually verify whether these paths are indeed exploitable. Our manual analysis helps further discard paths that are checked but were inaccurately flagged by our static analysis, reducing the number of cases requiring manual verification. We believe that based on this process, the remaining cases we manually identify are genuinely exploitable when corrupted data is supplied, as they lack any checks.

The control transfer-related CIVs involve violating the assumed steps of interface function invocations. A key assumption in our threat model is that the driver has arbitrary code execution capability in its domain and, as a result, may be able to invoke arbitrary interface functions at any given time. The general idea of identifying control transfer CIVs is to determine whether the interfaces required by a CIV are present in the predefined interfaces.

  • For the "lock and never unlock" CIV, the analysis computes whether a shared lock can be obtained by the driver. Our manual analysis goal here is to verify if the discovered shared lock is correct. If so, the attacker can abuse the lock interface that obtains/releases these locks for this CIV.
  • Similarly, for the SAC CIV, our static analysis shows whether the driver can obtain a shared spin_lock and also invoke a sleepable kernel interface. We need to verify if the lock is shared and if the sleepable interface is classified correctly. If so, we conclude that an SAC situation can be created.
  • For unbalanced lock/unlock, our static analysis shows the allocation/deallocation sites that take the same type of objects as arguments. To infer the correct type due to the use of void* in these memory APIs, we also need to manually verify if the discovered cases are precise.

Overall, our goal is to provide an estimation with the best effort we can make using static analysis and manual assistance. During manual analysis each case was confirmed by at least two coauthors with detailed notes written down; if there was any doubt for a specific case we conservatively treated as a false positive. Therefore, we are confident that the cases we identified manually are exploitable under our threat model.


Comment @A3 by Reviewer C
---------------------------------------------------------------------------
Dear authors,

Thank you for submitting to NDSS. While we appreciate the overviews you made and the large amount of manual work that must have gone into the classification, we do not agree that all the reported CIVs can be considered vulnerabilities under your threat model. This significantly undermines how meaningful the data is. For this reason, we decided not to accept the paper for publication at NDSS.

From your response, it becomes clear that the manual check only involved verifying that the data can make it from the source to the sink. While this is an important step, it is also critical to determine whether the sink has a security impact. We do not believe this to be the case for most of the types listed in Table V:

* For MEM1 (Corrupted pointer), MEM2 (Corrupted pointer offset/buffer index), and AE1 (Divided by zero), we agree this yields a vulnerability under their threat model.
* Sinks for MEM3 (Corrupted union type selector) can be perfectly harmless, it depends on what the kernel does with it.
* For MEM4 (Parameters in kernel memory APIs), the paper never defines which calls are sensitive (another issue that needs fixing), but it's not likely each parameter is always harmful. For example, copying unchecked data can be safe as long as the length is checked.
* For MEM5 (Corrupted string), again the operation may be safe as long as the length is checked.
* Sinks for MEM6 (Loop-bound-dependent buffer overflow) are indeed likely vulnerable, but not necessarily (if the buffer access does not depend on the loop counter or if there are additional termination conditions).
* DM1 (Corrupted branch guard) need not be vulnerability, it depends entirely on what the branch does.
* DM2 (Return invalid/wrong error code) is likely to have limited or no security impact in practice, any failure is a failure.
* AE2 (Integer overflow/underflow) is often benign, and I would not consider this a vulnerability unless the overflow affects other code.

We think it is safe to say that most classes of CIV are an overestimate of the number of real vulnerabilities under their threat model even after manual analysis, probably a gross overestimate for some of them.

We wish you good luck with bringing the paper in a good state for publication in another venue.

==> plots/data1.csv <==
_key,sen-api,arr-idx,branch-buffer-acc,ptr-deref,integer-over/underflow
net,5.291666666666667,1.8333333333333333,1.5,1.5833333333333333,2.9166666666666665
block,23.375,5.5,4.25,2.125,10.375
usb,3.3333333333333335,0.4888888888888889,0.3333333333333333,0.2222222222222222,1.9111111111111112
sound,2.5,0,1.5,1,2
md,6.5,1.5,2,2.5,3.5
hwmon,2,0,3,0.5,0
edac,8.384615384615385,0,1.7692307692307692,0,1.7692307692307692



==> plots/data2.csv <==
driver classes,cond-kernel-call,sync-primitive
net,133,12
block,115,5
usb,61,1
sound,80,5
md,12,0.4
hwmon,45,4
edac,93,8

